Generating Long-term Trajectories Using Deep Hierarchical Networks

We study the problem of modeling spatiotemporal trajectories over long time horizons using expert demonstrations. For instance, in sports, agents often choose action sequences with long-term goals in mind, such as achieving a certain strategic position. Conventional policy learning approaches, such as those based on Markov decision processes, generally fail at learning cohesive long-term behavior in such high-dimensional state spaces, and are only effective when myopic modeling lead to the desired behavior. The key difficulty is that conventional approaches are "shallow" models that only learn a single state-action policy. We instead propose a hierarchical policy class that automatically reasons about both long-term and short-term goals, which we instantiate as a hierarchical neural network. We showcase our approach in a case study on learning to imitate demonstrated basketball trajectories, and show that it generates significantly more realistic trajectories compared to non-hierarchical baselines as judged by professional sports analysts.

==> dev/hmem_network.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hmem_network.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{343.59205694bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.17667974)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hmem_network.pdf}}%
    \put(0.46532882,0.12551903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{raw action \textit{u}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hmem_network.pdf}}%
    \put(0.85312516,0.07900776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{micro-action \textit{a}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hmem_network.pdf}}%
    \put(0.46043453,0.03552416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{macro-goal \textit{g}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hmem_network.pdf}}%
    \put(0.02532683,0.07929269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{state \textit{s}}}}%
    \put(0.67661754,0.03552416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{transfer \textit{ϕ}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hmem_network.pdf}}%
    \put(0.18683005,0.14534959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{raw micro-planner \textit{π}\textit{raw}}}}%
    \put(0.18653009,0.01658279){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{macro-planner \textit{π}\textit{macro}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{hmem_network.pdf}}%
  \end{picture}%
\endgroup%


==> dev/hmem_network_spec.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hmem_network_spec.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{477.80706336bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23440431)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hmem_network_spec.pdf}}%
    \put(0.3068517,0.16714094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hmem_network_spec.pdf}}%
    \put(0.96703156,0.16869007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{a}}}}%
    \put(0.52138805,0.0109133){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{macro-planner \textit{π}\textit{macro}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hmem_network_spec.pdf}}%
    \put(0.02876738,0.1202601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{s}}}}%
    \put(0.51998899,0.21652621){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{raw micro-planner \textit{π}\textit{raw}}}}%
    \put(0.90294401,0.01109071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{transfer \textit{ϕ}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hmem_network_spec.pdf}}%
    \put(0.56913374,0.1685609){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{gru}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hmem_network_spec.pdf}}%
    \put(0.3704757,0.16714094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{hmem_network_spec.pdf}}%
    \put(0.43409967,0.16714094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{hmem_network_spec.pdf}}%
    \put(0.7704975,0.16567806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{hmem_network_spec.pdf}}%
    \put(0.83728931,0.16744139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{u}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{hmem_network_spec.pdf}}%
    \put(0.21605336,0.12241687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{merge}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{hmem_network_spec.pdf}}%
    \put(0.11804346,0.20237812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{pool}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{hmem_network_spec.pdf}}%
    \put(0.3068517,0.07003063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0.5076265,0.06856775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bn}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{hmem_network_spec.pdf}}%
    \put(0.56913374,0.07145059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{gru}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{hmem_network_spec.pdf}}%
    \put(0.3704757,0.07003063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{hmem_network_spec.pdf}}%
    \put(0.43409967,0.07003063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{conv}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{hmem_network_spec.pdf}}%
    \put(0.77038642,0.06856775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{hmem_network_spec.pdf}}%
    \put(0.83761821,0.07003063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{g}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{hmem_network_spec.pdf}}%
    \put(0.63371447,0.07145059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{gru}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{hmem_network_spec.pdf}}%
    \put(0.89978689,0.06856775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fc}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{hmem_network_spec.pdf}}%
    \put(0.96604877,0.06998771){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{ϕ}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{hmem_network_spec.pdf}}%
    \put(0.11804346,0.14880001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{pool}}}%
    \put(0.11804346,0.09522191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{pool}}}%
    \put(0.11804346,0.04164411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{pool}}}%
    \put(0.5076265,0.06856775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bn}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{hmem_network_spec.pdf}}%
    \put(0.5076265,0.16525519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bn}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{hmem_network_spec.pdf}}%
    \put(0.5076265,0.16525519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bn}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{hmem_network_spec.pdf}}%
    \put(0.63656578,0.16525519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bn}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{hmem_network_spec.pdf}}%
    \put(0.63656578,0.16525519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bn}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{hmem_network_spec.pdf}}%
    \put(0.70254776,0.06856775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bn}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{hmem_network_spec.pdf}}%
    \put(0.70254776,0.06856775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bn}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{hmem_network_spec.pdf}}%
    \put(0.56736326,0.12975957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{512}}}%
    \put(0.56736326,0.03264936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{512}}}%
    \put(0.63194399,0.03264936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{512}}}%
    \put(0.76288245,0.03264936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{256}}}%
    \put(0.76275032,0.12975968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{256}}}%
    \put(0.8920397,0.03264936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{128}}}%
    \put(0.82798267,0.12975968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{289}}}%
    \put(0.95697289,0.03264936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{289}}}%
    \put(0.83258218,0.03264936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{90}}}%
    \put(0.30597183,0.12975957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{21, 7}}}%
    \put(0.36961013,0.12975957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{21, 5}}}%
    \put(0.43323411,0.12975957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{21, 5}}}%
    \put(0.30597183,0.03414443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{21, 7}}}%
    \put(0.36961013,0.03414443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{21, 5}}}%
    \put(0.43323411,0.03414443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{21, 5}}}%
    \put(0.15984015,0.216824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1, 1}}}%
    \put(0.16001899,0.15654863){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2, 3}}}%
    \put(0.16004403,0.08287884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5, 5}}}%
    \put(0.15501515,0.02260347){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10, 9}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{hmem_network_spec.pdf}}%
    \put(-0.00071534,0.1647473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400x380}}}%
    \put(0.95794862,0.20719678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{289}}}%
  \end{picture}%
\endgroup%

